FedeRank: User Controlled Feedback with Federated Recommender Systems

Recommender systems have shown to be a successful representative of how data availability can ease our everyday digital life. However, data privacy is one of the most prominent concerns in the digital era. After several data breaches and privacy scandals, the users are now worried about sharing their data. In the last decade, Federated Learning has emerged as a new privacy-preserving distributed machine learning paradigm. It works by processing data on the user device without collecting data in a central repository. We present FedeRank (https://split.to/federank), a federated recommendation algorithm. The system learns a personal factorization model onto every device. The training of the model is a synchronous process between the central server and the federated clients. FedeRank takes care of computing recommendations in a distributed fashion and allows users to control the portion of data they want to share. By comparing with state-of-the-art algorithms, extensive experiments show the effectiveness of FedeRank in terms of recommendation accuracy, even with a small portion of shared user data. Further analysis of the recommendation lists' diversity and novelty guarantees the suitability of the algorithm in real production environments.

==> csv/adm-quartili.csv <==
pi;q1;q2;q3;q4
0;0.0;0.0007025761124121781;0.0005882352941176471;0.0010893246187363835
0.1;0.0068337129840546715;0.009367681498829043;0.01274509803921568;0.02178649237472765
0.2;0.007517084282460141;0.010772833723653391;0.013725490196078424;0.023093681917211308
0.3;0.007972665148063784;0.011241217798594846;0.013921568627450972;0.023965141612200404
0.4;0.007744874715261962;0.011709601873536295;0.013725490196078426;0.02483660130718951
0.5;0.007517084282460141;0.011709601873536295;0.013921568627450977;0.025490196078431344
0.6;0.007289293849658319;0.01147540983606557;0.013529411764705877;0.02527233115468407
0.7;0.007061503416856496;0.011709601873536295;0.013725490196078424;0.02440087145969496
0.8;0.007744874715261962;0.010772833723653395;0.013333333333333329;0.024618736383442242
0.9;0.008200455580865606;0.010538641686182671;0.013529411764705877;0.024618736383442242
1;0.007517084282460141;0.010772833723653395;0.013137254901960776;0.02483660130718951

==> csv/lt-quartili.csv <==
pi	q1	q2	q3	q4
0	0.005326876513317189	0.009823677581863977	0.01320754716981134	0.02467391304347841
0.1	0.027421307506053445	0.04911838790931968	0.07519422863484954	0.1387499999999986
0.2	0.02917675544794208	0.04987405541561687	0.07663706992230801	0.1484782608695641
0.3	0.029721549636804064	0.05123425692695184	0.0781354051054378	0.14929347826086878
0.4	0.03214285714285735	0.05279596977329936	0.0795227524972246	0.1516304347826078
0.5	0.03184019370460068	0.05370277078085615	0.08007769145393939	0.1534239130434774
0.6	0.032627118644068004	0.05395465994962178	0.08279689234184168	0.15581521739130375
0.7	0.03232445520581135	0.05486146095717848	0.08429522752497147	0.15826086956521696
0.8	0.03305084745762733	0.05541561712846315	0.08612652608213016	0.15951086956521673
0.9	0.033716707021792004	0.0565239294710324	0.08701442841287378	0.1600543478260865
1	0.03329297820823265	0.05758186397984848	0.08668146503884502	0.16043478260869512

==> csv/ml-quartili.csv <==
pi	q1	q2	q3	q4
0	0.026720647773279503	0.053545868575146295	0.09198675496688682	0.20589013898080746
0.1	0.03906882591093143	0.06870527000650588	0.10615894039735012	0.23553937789543405
0.2	0.040688259109312036	0.06974625894599841	0.10768211920529726	0.2319655857048315
0.3	0.04615384615384638	0.07618737800910827	0.11218543046357517	0.2308405029781603
0.4	0.046693657219973234	0.07579700715679856	0.11251655629138986	0.22958305757776326
0.5	0.04966261808367087	0.0772934287573191	0.11178807947019763	0.23381866313699595
0.6	0.048717948717948836	0.07768379960962875	0.11278145695364147	0.2301786896095306
0.7	0.05013495276653178	0.07839947950552978	0.11304635761589307	0.2295168762409006
0.8	0.05323886639676122	0.07839947950552986	0.11178807947019782	0.2270681667769688
0.9	0.0510796221322538	0.07931034482758588	0.11158940397350893	0.2227001985440106
1	0.05128205128205142	0.07748861418347394	0.1128476821192045	0.22428855062872302

==> csv/varying_pi.csv <==
T	pi	ADM_P	ADM_R	ADM_IC	ADM_G	LT_P	LT_R	LT_IC	LT_G	ML_P	ML_R	ML_IC	ML_G
1	0.0	0.00022	0.00017	1965	0.01240	0.00418	0.00223	3830	0.01767	0.10874	0.04967	471	0.01809
	0.1	0.00567	0.00772	167	0.00061	0.05961	0.03550	721	0.00211	0.11500	0.05621	602	0.03858
	0.2	0.00534	0.00741	183	0.00069	0.06207	0.03686	1040	0.00307	0.11702	0.05745	749	0.04764
	0.3	0.00567	0.00784	210	0.00076	0.06266	0.03747	1274	0.00383	0.11697	0.06010	1045	0.06070
	0.4	0.00578	0.00792	239	0.00086	0.06282	0.03727	1462	0.00449	0.11758	0.06070	1145	0.06996
	0.5	0.00589	0.00809	272	0.00098	0.06309	0.03738	1650	0.00512	0.11778	0.05863	992	0.06293
	0.6	0.00599	0.00845	294	0.00113	0.06295	0.03726	1818	0.00573	0.11805	0.05902	1041	0.06608
	0.7	0.00599	0.00845	324	0.00126	0.06238	0.03681	1978	0.00628	0.11762	0.05843	1104	0.06938
	0.8	0.00610	0.00889	349	0.00136	0.06217	0.03678	2137	0.00680	0.11707	0.05809	1147	0.07139
	0.9	0.00578	0.00828	369	0.00145	0.06200	0.03672	2297	0.00737	0.11651	0.05766	1221	0.07429
	1.0	0.00589	0.00849	397	0.00156	0.06146	0.03634	2452	0.00786	0.11584	0.05673	1270	0.07663
X+/|U|	0.0	0.00044	0.00056	5301	0.06005	0.01290	0.00824	7273	0.05365	0.09422	0.03736	1125	0.04450
	0.1	0.01199	0.01712	2380	0.01789	0.07320	0.04736	2765	0.01071	0.11253	0.04866	514	0.01269
	0.2	0.01351	0.01945	2415	0.01996	0.07622	0.04842	2792	0.01178	0.11136	0.04863	732	0.01193
	0.3	0.01379	0.02016	2571	0.02139	0.07729	0.05028	3298	0.01257	0.11427	0.05370	1005	0.01728
	0.4	0.01390	0.02072	2573	0.02144	0.07956	0.05232	3489	0.01438	0.11478	0.05278	1239	0.02242
	0.5	0.01422	0.02060	2586	0.02153	0.08029	0.05246	3853	0.01548	0.11599	0.05571	1326	0.02513
	0.6	0.01401	0.02044	2613	0.02185	0.08127	0.05355	3969	0.01862	0.11535	0.05466	1370	0.02873
	0.7	0.01406	0.02060	2625	0.02188	0.08288	0.05395	4421	0.02028	0.11556	0.05537	1401	0.03165
	0.8	0.01384	0.02029	2625	0.02186	0.08387	0.05519	4804	0.02226	0.11495	0.05463	1356	0.03247
	0.9	0.01411	0.02063	2637	0.02194	0.08471	0.05609	5116	0.02499	0.11487	0.05530	1339	0.03431
	1.0	0.01368	0.01997	2648	0.02193	0.08512	0.05627	5404	0.02784	0.11306	0.05558	1370	0.03744


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

